Low-rank kernel methods for American option pricing

We propose a scalable and theoretically grounded low-rank conditional expectation model for recursive Monte Carlo optimal stopping problems, in particular American option pricing. Our method reformulates the estimation of continuation values as a learning problem in a reproducing kernel Hilbert space, in which the conditional expectation is represented as a linear operator acting on future payoffs. This perspective yields an offline-online decomposition: the operator is learned once from simulated data and subsequently reused across all exercise dates, eliminating the need to recompute regression models at each step of the backward recursion. We establish convergence guarantees and derive bounds quantifying the approximation errors across exercise dates. Numerical experiments demonstrate the speed and accuracy of the proposed approach relative to extant methods.

==> IMG_apr26/error_mk_winner_T1_N1.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.023094,0.168917,0.149730,0.188103,0.125859,0.110929,0.140790
-0.017962,0.188198,0.166648,0.209748,0.120690,0.105585,0.135796
-0.012830,0.208355,0.185793,0.230917,0.111023,0.095312,0.126734
-0.007698,0.230224,0.203703,0.256746,0.107289,0.091632,0.122945
-0.002566,0.283972,0.253862,0.314082,0.109511,0.093318,0.125704
0.002566,0.299126,0.264023,0.334229,0.110838,0.093993,0.127683
0.007698,0.384424,0.346727,0.422121,0.115739,0.098761,0.132716
0.012830,0.419749,0.382716,0.456781,0.126947,0.108221,0.145673
0.017962,0.508123,0.467549,0.548696,0.132963,0.109101,0.156824
0.023094,0.546665,0.504192,0.589137,0.153587,0.128359,0.178815


==> IMG_apr26/error_mk_winner_T1_N2.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.023094,0.037776,0.032148,0.043405,0.124216,0.117415,0.131016
-0.017962,0.035294,0.029517,0.041071,0.108502,0.101315,0.115690
-0.012830,0.050212,0.043072,0.057353,0.093886,0.086313,0.101459
-0.007698,0.070162,0.061180,0.079145,0.077316,0.069534,0.085097
-0.002566,0.095558,0.085432,0.105685,0.061628,0.054515,0.068741
0.002566,0.124566,0.113503,0.135630,0.051717,0.044726,0.058708
0.007698,0.150136,0.136559,0.163713,0.045063,0.038083,0.052043
0.012830,0.193108,0.178907,0.207309,0.047323,0.040167,0.054479
0.017962,0.234298,0.217586,0.251010,0.053289,0.044894,0.061685
0.023094,0.274387,0.258840,0.289934,0.064336,0.054060,0.074613


==> IMG_apr26/error_mk_winner_T1_N3.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.023094,0.038483,0.035503,0.041462,0.127562,0.123916,0.131208
-0.017962,0.022777,0.019274,0.026280,0.112687,0.108441,0.116933
-0.012830,0.011561,0.009654,0.013468,0.096898,0.091956,0.101840
-0.007698,0.028878,0.026313,0.031444,0.080388,0.074857,0.085918
-0.002566,0.054614,0.051584,0.057645,0.063576,0.057318,0.069834
0.002566,0.081373,0.077751,0.084995,0.047728,0.041589,0.053866
0.007698,0.107374,0.102080,0.112669,0.035507,0.029780,0.041235
0.012830,0.142926,0.137883,0.147969,0.036487,0.030954,0.042019
0.017962,0.169352,0.162931,0.175773,0.042884,0.036809,0.048960
0.023094,0.204698,0.199260,0.210135,0.050955,0.043714,0.058195


==> IMG_apr26/error_mk_winner_T1_N4.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.023094,0.046740,0.045295,0.048184,0.126302,0.123168,0.129437
-0.017962,0.027859,0.026434,0.029284,0.110691,0.107286,0.114095
-0.012830,0.008641,0.006961,0.010321,0.094727,0.090922,0.098533
-0.007698,0.019058,0.016633,0.021483,0.077264,0.073048,0.081480
-0.002566,0.039601,0.037648,0.041553,0.061646,0.056675,0.066617
0.002566,0.067554,0.065308,0.069799,0.043250,0.038065,0.048434
0.007698,0.097277,0.094710,0.099844,0.032314,0.027544,0.037084
0.012830,0.126383,0.122961,0.129805,0.030761,0.026013,0.035509
0.017962,0.155575,0.151256,0.159893,0.036915,0.031430,0.042400
0.023094,0.185479,0.182678,0.188281,0.045646,0.039479,0.051813


==> IMG_apr26/error_mk_winner_T2_N1.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.056568,0.108941,0.090838,0.127045,0.204211,0.187787,0.220636
-0.043998,0.128602,0.108549,0.148654,0.184269,0.166434,0.202104
-0.031427,0.179957,0.153740,0.206175,0.164623,0.147232,0.182013
-0.018857,0.216265,0.189072,0.243459,0.148665,0.131933,0.165397
-0.006286,0.267365,0.236086,0.298643,0.137290,0.120046,0.154534
0.006285,0.352746,0.317409,0.388083,0.126600,0.109732,0.143468
0.018856,0.472978,0.432235,0.513722,0.131415,0.111342,0.151489
0.031427,0.560424,0.515313,0.605535,0.154237,0.129638,0.178835
0.043998,0.659141,0.610112,0.708170,0.168302,0.139958,0.196645
0.056568,0.684817,0.625617,0.744018,0.195099,0.165547,0.224652


==> IMG_apr26/error_mk_winner_T2_N2.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.056568,0.091179,0.082856,0.099502,0.200749,0.194485,0.207012
-0.043998,0.067262,0.059415,0.075109,0.177821,0.170723,0.184919
-0.031427,0.044456,0.037768,0.051144,0.152123,0.144229,0.160017
-0.018857,0.047750,0.040222,0.055278,0.121407,0.113073,0.129740
-0.006286,0.073503,0.064794,0.082212,0.084007,0.075253,0.092760
0.006285,0.129451,0.118825,0.140078,0.058417,0.051021,0.065813
0.018856,0.191379,0.177734,0.205025,0.046401,0.038269,0.054533
0.031427,0.272324,0.256550,0.288099,0.069196,0.057985,0.080408
0.043998,0.324087,0.307487,0.340687,0.094050,0.080929,0.107172
0.056568,0.340447,0.322159,0.358735,0.099813,0.086596,0.113030


==> IMG_apr26/error_mk_winner_T2_N3.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.056568,0.124856,0.122575,0.127137,0.203887,0.200587,0.207188
-0.043998,0.097329,0.094138,0.100520,0.181041,0.177333,0.184748
-0.031427,0.064320,0.061295,0.067345,0.153461,0.149108,0.157815
-0.018857,0.027251,0.022898,0.031604,0.123291,0.118440,0.128142
-0.006286,0.024272,0.021043,0.027500,0.087265,0.081545,0.092985
0.006285,0.071964,0.067686,0.076241,0.048936,0.042859,0.055013
0.018856,0.137775,0.133034,0.142516,0.029086,0.024448,0.033724
0.031427,0.202355,0.197533,0.207177,0.050601,0.043835,0.057366
0.043998,0.238693,0.231990,0.245397,0.069594,0.060893,0.078295
0.056568,0.260939,0.253861,0.268017,0.074206,0.064922,0.083489


==> IMG_apr26/error_mk_winner_T2_N4.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.056568,0.131060,0.130091,0.132029,0.200587,0.197997,0.203176
-0.043998,0.105002,0.103561,0.106443,0.177319,0.174370,0.180268
-0.031427,0.071716,0.070677,0.072755,0.150921,0.147338,0.154505
-0.018857,0.033311,0.032362,0.034260,0.119409,0.115057,0.123761
-0.006286,0.012001,0.011060,0.012942,0.082306,0.077061,0.087552
0.006285,0.063392,0.061014,0.065770,0.042228,0.036110,0.048346
0.018856,0.126360,0.123400,0.129320,0.032105,0.027581,0.036630
0.031427,0.185719,0.181579,0.189859,0.061121,0.054071,0.068171
0.043998,0.228145,0.226092,0.230199,0.081049,0.071891,0.090206
0.056568,0.244262,0.242055,0.246470,0.086240,0.075673,0.096808


==> IMG_apr26/error_mk_winner_T3_N1.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.080000,0.092630,0.078782,0.106478,0.249102,0.234056,0.264147
-0.062222,0.111762,0.093835,0.129688,0.224810,0.208684,0.240935
-0.044444,0.142731,0.123605,0.161858,0.196175,0.178359,0.213991
-0.026666,0.181105,0.160891,0.201319,0.172021,0.153946,0.190097
-0.008888,0.215042,0.188404,0.241680,0.149398,0.130765,0.168031
0.008889,0.327858,0.294654,0.361061,0.123447,0.106591,0.140304
0.026666,0.436523,0.397838,0.475208,0.111879,0.095135,0.128622
0.044445,0.557059,0.516299,0.597818,0.129728,0.108598,0.150858
0.062222,0.598451,0.545236,0.651665,0.149065,0.126439,0.171691
0.080000,0.689383,0.640094,0.738672,0.155817,0.132477,0.179157


==> IMG_apr26/error_mk_winner_T3_N2.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.080000,0.117635,0.110362,0.124908,0.240757,0.234720,0.246794
-0.062222,0.079784,0.072372,0.087196,0.216130,0.209847,0.222412
-0.044444,0.052071,0.044756,0.059386,0.184933,0.178115,0.191750
-0.026666,0.035810,0.029371,0.042249,0.150213,0.142577,0.157849
-0.008888,0.067616,0.058463,0.076770,0.109309,0.100238,0.118379
0.008889,0.127194,0.115626,0.138762,0.064676,0.056091,0.073262
0.026666,0.210886,0.195463,0.226309,0.042442,0.035315,0.049569
0.044445,0.293520,0.277381,0.309660,0.065820,0.057099,0.074540
0.062222,0.340965,0.323016,0.358915,0.077950,0.067609,0.088291
0.080000,0.353817,0.334909,0.372724,0.081051,0.069459,0.092644


==> IMG_apr26/error_mk_winner_T3_N3.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.080000,0.150718,0.148299,0.153137,0.240723,0.237386,0.244060
-0.062222,0.121027,0.118617,0.123437,0.216036,0.212212,0.219861
-0.044444,0.088135,0.084553,0.091718,0.186989,0.182657,0.191321
-0.026666,0.046537,0.043080,0.049994,0.152834,0.148146,0.157522
-0.008888,0.016817,0.012941,0.020693,0.113840,0.108156,0.119525
0.008889,0.070595,0.067067,0.074123,0.064940,0.057801,0.072080
0.026666,0.145781,0.140189,0.151372,0.035948,0.030733,0.041163
0.044445,0.212282,0.206203,0.218360,0.057959,0.050578,0.065340
0.062222,0.244981,0.237102,0.252861,0.072184,0.063237,0.081130
0.080000,0.258953,0.253225,0.264681,0.069660,0.060259,0.079060


==> IMG_apr26/error_mk_winner_T3_N4.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.080000,0.159523,0.158367,0.160680,0.240205,0.237164,0.243247
-0.062222,0.130763,0.129501,0.132025,0.214907,0.211451,0.218363
-0.044444,0.096346,0.095195,0.097497,0.184481,0.180745,0.188218
-0.026666,0.055355,0.054169,0.056542,0.149430,0.145118,0.153741
-0.008888,0.006692,0.005211,0.008173,0.108984,0.103982,0.113986
0.008889,0.055257,0.053961,0.056554,0.059324,0.053180,0.065468
0.026666,0.132777,0.130990,0.134565,0.030792,0.026431,0.035153
0.044445,0.195208,0.193247,0.197170,0.057833,0.051169,0.064497
0.062222,0.228646,0.226414,0.230879,0.074565,0.066706,0.082424
0.080000,0.234075,0.228825,0.239325,0.072474,0.063547,0.081401


==> IMG_apr26/error_mk_winner_T4_N1.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.113137,0.086200,0.072429,0.099971,0.267938,0.252831,0.283045
-0.087995,0.109569,0.092618,0.126520,0.241729,0.225060,0.258398
-0.062854,0.130969,0.111156,0.150782,0.213346,0.195617,0.231076
-0.037712,0.163605,0.141641,0.185569,0.183598,0.164550,0.202646
-0.012571,0.225445,0.198040,0.252850,0.151122,0.132846,0.169398
0.012571,0.312014,0.276387,0.347641,0.120921,0.103921,0.137921
0.037712,0.471980,0.426446,0.517513,0.124860,0.106309,0.143411
0.062854,0.550516,0.501353,0.599680,0.142185,0.120580,0.163789
0.087995,0.614819,0.564322,0.665316,0.160838,0.135825,0.185852
0.113137,0.734995,0.678484,0.791506,0.172278,0.140826,0.203729


==> IMG_apr26/error_mk_winner_T4_N2.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.113137,0.104411,0.098377,0.110445,0.255198,0.249852,0.260544
-0.087995,0.072521,0.065269,0.079772,0.229537,0.223921,0.235153
-0.062854,0.045585,0.038310,0.052861,0.197211,0.191112,0.203311
-0.037712,0.040442,0.034706,0.046178,0.161698,0.154923,0.168474
-0.012571,0.083623,0.075429,0.091818,0.115822,0.108179,0.123465
0.012571,0.168387,0.156478,0.180295,0.055159,0.047598,0.062719
0.037712,0.252509,0.237842,0.267176,0.048585,0.041205,0.055964
0.062854,0.328582,0.312022,0.345142,0.079913,0.069603,0.090223
0.087995,0.373487,0.357360,0.389614,0.097474,0.085738,0.109210
0.113137,0.389491,0.371332,0.407651,0.100114,0.087428,0.112800


==> IMG_apr26/error_mk_winner_T4_N3.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.113137,0.147691,0.145630,0.149753,0.251711,0.248546,0.254876
-0.087995,0.118670,0.116258,0.121082,0.225432,0.221879,0.228985
-0.062854,0.082843,0.079892,0.085794,0.193918,0.189963,0.197873
-0.037712,0.040785,0.037652,0.043919,0.157894,0.153072,0.162715
-0.012571,0.020851,0.017757,0.023945,0.110811,0.104925,0.116698
0.012571,0.094527,0.091440,0.097614,0.048933,0.042268,0.055599
0.037712,0.179444,0.173282,0.185605,0.041000,0.035623,0.046377
0.062854,0.237958,0.232036,0.243880,0.073820,0.065702,0.081938
0.087995,0.268090,0.262474,0.273706,0.086754,0.076967,0.096542
0.113137,0.275564,0.269690,0.281438,0.092155,0.081716,0.102594


==> IMG_apr26/error_mk_winner_T4_N4.csv <==
logmoneyness,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
-0.113137,0.158874,0.158219,0.159530,0.250998,0.247815,0.254181
-0.087995,0.129438,0.128392,0.130484,0.222561,0.218964,0.226158
-0.062854,0.094122,0.093391,0.094853,0.191759,0.187483,0.196035
-0.037712,0.052374,0.051212,0.053535,0.154581,0.149823,0.159339
-0.012571,0.005170,0.003321,0.007019,0.106687,0.101265,0.112108
0.012571,0.077631,0.076583,0.078678,0.043810,0.037913,0.049706
0.037712,0.162768,0.158224,0.167313,0.044497,0.038670,0.050325
0.062854,0.218192,0.216361,0.220024,0.082040,0.073587,0.090492
0.087995,0.244097,0.242313,0.245882,0.100767,0.090697,0.110836
0.113137,0.250050,0.247526,0.252575,0.104214,0.093398,0.115030


==> IMG_apr26/winner_err_T1.csv <==
N,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
100,0.323775,0.299382,0.348169,0.121445,0.108688,0.134201
1000,0.126550,0.118555,0.134545,0.072728,0.068622,0.076834
10000,0.086204,0.084098,0.088309,0.069467,0.066233,0.072701
100000,0.077417,0.076419,0.078414,0.065952,0.063131,0.068772


==> IMG_apr26/winner_err_T2.csv <==
N,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
100,0.363124,0.333128,0.393120,0.161471,0.149243,0.173699
1000,0.158184,0.152293,0.164075,0.110398,0.106670,0.114127
10000,0.124975,0.123299,0.126651,0.102137,0.099930,0.104344
100000,0.120097,0.119330,0.120864,0.103329,0.101420,0.105238


==> IMG_apr26/winner_err_T3.csv <==
N,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
100,0.335254,0.313458,0.357051,0.166144,0.154520,0.177768
1000,0.167930,0.162084,0.173776,0.123328,0.119307,0.127349
10000,0.135583,0.133962,0.137203,0.121111,0.118704,0.123519
100000,0.129464,0.128801,0.130128,0.119300,0.117204,0.121395


==> IMG_apr26/winner_err_T4.csv <==
N,mean_relerr_poly,lo_poly,hi_poly,mean_relerr_cme,lo_cme,hi_cme
100,0.340011,0.317345,0.362678,0.177882,0.165999,0.189764
1000,0.185904,0.180637,0.191170,0.134071,0.130856,0.137287
10000,0.146642,0.145106,0.148179,0.128243,0.125841,0.130645
100000,0.139272,0.138532,0.140011,0.130191,0.128235,0.132148


==> IMG_apr26/winner_time_T1.csv <==
N,mean_logtime_poly,lo_logtime_poly,hi_logtime_poly,mean_logtime_cme,lo_logtime_cme,hi_logtime_cme
100,2.633067,2.613790,2.652344,1.982888,1.965349,2.000428
1000,3.524141,3.519829,3.528453,2.927292,2.922868,2.931716
10000,4.543176,4.534778,4.551575,3.957642,3.951158,3.964126
100000,5.646556,5.635485,5.657626,5.210317,5.194739,5.225895


==> IMG_apr26/winner_time_T2.csv <==
N,mean_logtime_poly,lo_logtime_poly,hi_logtime_poly,mean_logtime_cme,lo_logtime_cme,hi_logtime_cme
100,2.680661,2.670223,2.691099,2.036316,2.025527,2.047104
1000,3.623827,3.620111,3.627544,3.028481,3.024547,3.032414
10000,4.630154,4.626469,4.633838,4.064349,4.058087,4.070611
100000,5.776922,5.768158,5.785685,5.355955,5.345162,5.366748


==> IMG_apr26/winner_time_T3.csv <==
N,mean_logtime_poly,lo_logtime_poly,hi_logtime_poly,mean_logtime_cme,lo_logtime_cme,hi_logtime_cme
100,2.955258,2.947591,2.962924,2.322683,2.313348,2.332017
1000,3.909898,3.905897,3.913899,3.343308,3.336428,3.350188
10000,4.941866,4.932563,4.951169,4.400988,4.390475,4.411501
100000,6.085269,6.068120,6.102419,5.713490,5.706437,5.720544


==> IMG_apr26/winner_time_T4.csv <==
N,mean_logtime_poly,lo_logtime_poly,hi_logtime_poly,mean_logtime_cme,lo_logtime_cme,hi_logtime_cme
100,3.255599,3.247022,3.264176,2.648652,2.639168,2.658135
1000,4.211142,4.207589,4.214694,3.683033,3.673471,3.692595
10000,5.243854,5.240713,5.246994,4.779911,4.771723,4.788099
100000,6.361134,6.354800,6.367468,6.204967,6.196707,6.213226

